Subspace Robust Wasserstein Distances

Making sense of Wasserstein distances between discrete measures in high-dimensional settings remains a challenge. Recent work has advocated a two-step approach to improve robustness and facilitate the computation of optimal transport, using for instance projections on random real lines, or a preliminary quantization of the measures to reduce the size of their support. We propose in this work a "max-min" robust variant of the Wasserstein distance by considering the maximal possible distance that can be realized between two measures, assuming they can be projected orthogonally on a lower $k$-dimensional subspace. Alternatively, we show that the corresponding "min-max" OT problem has a tight convex relaxation which can be cast as that of finding an optimal transport plan with a low transportation cost, where the cost is alternatively defined as the sum of the $k$ largest eigenvalues of the second order moment matrix of the displacements (or matchings) corresponding to that plan (the usual OT definition only considers the trace of that matrix). We show that both quantities inherit several favorable properties from the OT geometry. We propose two algorithms to compute the latter formulation using entropic regularization, and illustrate the interest of this approach empirically.

==> Experiments/Cinema_distances.txt <==
                        DUNKIRK.txt  GRAVITY.txt  INTERSTELLAR.txt  \
DUNKIRK.txt                0.000000     0.185884          0.185699   
GRAVITY.txt                0.185884     0.000000          0.173400   
INTERSTELLAR.txt           0.185699     0.173400          0.000000   
KILL_BILL_VOLUME_1.txt     0.195469     0.197500          0.196439   
KILL_BILL_VOLUME_2.txt     0.203413     0.203901          0.203287   
THE_MARTIAN.txt            0.186023     0.176152          0.170794   
TITANIC.txt                0.171575     0.185310          0.181114   

                        KILL_BILL_VOLUME_1.txt  KILL_BILL_VOLUME_2.txt  \
DUNKIRK.txt                           0.195469                0.203413   
GRAVITY.txt                           0.197500                0.203901   
INTERSTELLAR.txt                      0.196439                0.203287   
KILL_BILL_VOLUME_1.txt                0.000000                0.165624   
KILL_BILL_VOLUME_2.txt                0.165624                0.000000   
THE_MARTIAN.txt                       0.190469                0.194044   
TITANIC.txt                           0.179649                0.180511   

                        THE_MARTIAN.txt  TITANIC.txt  
DUNKIRK.txt                    0.186023     0.171575  
GRAVITY.txt                    0.176152     0.185310  
INTERSTELLAR.txt               0.170794     0.181114  
KILL_BILL_VOLUME_1.txt         0.190469     0.179649  
KILL_BILL_VOLUME_2.txt         0.194044     0.180511  
THE_MARTIAN.txt                0.000000     0.183046  
TITANIC.txt                    0.183046     0.000000  
